Doubled Disks and Satellite Surfaces

Conjecturally, a knot is slice if and only if its positive Whitehead double is slice. We consider an analogue of this conjecture for slice disks in the four-ball: two slice disks of a knot are smoothly isotopic if and only if their positive Whitehead doubles are smoothly isotopic. We provide evidence for this conjecture, using a range of techniques. More generally, we consider when isotopy obstructions persist under satellite operations. In particular, we show that obstructions coming from knot Floer homology, Seiberg-Witten theory, and Khovanov homology often behave well under satellite operations. We apply these strategies to give a systematic method for constructing vast numbers of exotic disks in the four-ball, including the first infinite family of pairwise exotic slice disks. These same techniques are then upgraded to produce exotic disks that remain exotic after any prescribed number of internal stabilizations. Finally, we show that the branched double covers of certain stably-exotic disks become diffeomorphic after a single stabilization with $S^2 \times S^2$, hence stabilizing them yields exotic surfaces that have diffeomorphic branched covers.

==> 946-doubles-movie-1.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '946-doubles-movie-1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1254.00045776bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00569138)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{946-doubles-movie-1.pdf}}%
    \put(0.23527513,0.65301154){\color[rgb]{0,0,0}\transparent{0.96078402}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\tiny $R1 \!\circ\! \Delta$}\end{tabular}}}}%
    \put(0.00139965,0.12270772){\color[rgb]{0,0,0}\transparent{0.96078402}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\tiny $R2_a$}\end{tabular}}}}%
    \put(0.50919846,0.65301154){\color[rgb]{0,0,0}\transparent{0.96078402}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\tiny $\Delta$}\end{tabular}}}}%
    \put(0.76757157,0.65301154){\color[rgb]{0,0,0}\transparent{0.96078402}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\tiny $\Delta$}\end{tabular}}}}%
    \put(0.23824166,0.12270772){\color[rgb]{0,0,0}\transparent{0.96078402}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\tiny $(R1)^2$}\end{tabular}}}}%
    \put(0.49781093,0.12270772){\color[rgb]{0,0,0}\transparent{0.96078402}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\tiny $R2_b$}\end{tabular}}}}%
    \put(0.7537917,0.12270772){\color[rgb]{0,0,0}\transparent{0.96078402}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\tiny $R2_a$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{946-doubles-movie-1.pdf}}%
  \end{picture}%
\endgroup%


==> 946-sum-embed-leg.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '946-sum-embed-leg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{584.52391136bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30896597)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{946-sum-embed-leg.pdf}}%
    \put(0.08934132,0.14163827){\color[rgb]{0,0,0}\rotatebox{-32.69846583}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{T}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{946-sum-embed-leg.pdf}}%
    \put(0.62350983,0.1783349){\color[rgb]{0,0,0}\rotatebox{-31.18302185}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{T}$\end{tabular}}}}}%
    \put(0.30423971,0.28824437){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$-1$\end{tabular}}}}%
    \put(0.94577297,0.05688804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$-1$\end{tabular}}}}%
    \put(0.06079826,0.00619829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.62019992,0.00609803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> akbulut2-alt.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'akbulut2-alt.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1175.89253007bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32552227)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{akbulut2-alt.pdf}}%
    \put(0.67548189,0.134101){\color[rgb]{0,0.50196078,0}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$-1$}\end{tabular}}}}}%
    \put(0.96953962,0.22043224){\color[rgb]{0.71764706,0.09019608,0.09019608}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$-1$}\end{tabular}}}}}%
    \put(0.86307077,0.06266333){\color[rgb]{0.50196078,0,0.50196078}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$0$}\end{tabular}}}}}%
    \put(0.79257777,0.09955918){\color[rgb]{0.78431373,0.44313725,0.21568627}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$\mu$}\end{tabular}}}}}%
    \put(0.95529639,0.02691452){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$\cup  \text{ 3-handle}$}\end{tabular}}}}%
    \put(0.76690559,0.22064057){\color[rgb]{0.17254902,0.35294118,0.62745098}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$-1$}\end{tabular}}}}}%
    \put(0.94763226,0.09626024){\color[rgb]{0.17254902,0.35294118,0.62745098}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$-1$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{akbulut2-alt.pdf}}%
    \put(0.28617389,0.00170072){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0.82831555,0.00162597){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{akbulut2-alt.pdf}}%
  \end{picture}%
\endgroup%


==> akbulut2.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'akbulut2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1175.89253007bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31829037)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{akbulut2.pdf}}%
    \put(0.88844367,0.2800997){\color[rgb]{0,0,0}\rotatebox{-12.719079}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$n$\end{tabular}}}}}%
    \put(0.67548191,0.13579837){\color[rgb]{0,0.50196078,0}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$-1$}\end{tabular}}}}}%
    \put(0.96953951,0.22212961){\color[rgb]{0.71764706,0.09019608,0.09019608}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$-1$}\end{tabular}}}}}%
    \put(0.86307066,0.0643607){\color[rgb]{0.50196078,0,0.50196078}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$0$}\end{tabular}}}}}%
    \put(0.78747528,0.09615401){\color[rgb]{0.78431373,0.44313725,0.21568627}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$-1$}\end{tabular}}}}}%
    \put(0.76690561,0.22233794){\color[rgb]{0.17254902,0.35294118,0.62745098}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$-1$}\end{tabular}}}}}%
    \put(0.94763215,0.09795761){\color[rgb]{0.17254902,0.35294118,0.62745098}\rotatebox{-0.05381901}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$-1$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{akbulut2.pdf}}%
    \put(0.77196974,0.2819258){\color[rgb]{0,0,0}\rotatebox{13.518657}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-$n$\end{tabular}}}}}%
    \put(0.28617389,0.00339808){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0.82831555,0.00332334){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(b)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> positron-sum-exterior.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aeda, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'positron-sum-exterior.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{629.50526921bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55609406)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{positron-sum-exterior.pdf}}%
    \put(-3.28049125,4.21057214){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$J,k$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{positron-sum-exterior.pdf}}%
    \put(-3.21664458,4.49417517){\color[rgb]{0.62745098,0.17254902,0.17254902}\rotatebox{9.4525485}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$J,k$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{positron-sum-exterior.pdf}}%
    \put(-3.32594788,3.8713825){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$J,k$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{positron-sum-exterior.pdf}}%
    \put(-3.46195341,3.8713825){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$J,k$}\end{tabular}}}}%
    \put(-4.12415659,4.37653819){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(a)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{positron-sum-exterior.pdf}}%
    \put(-4.06432378,4.53230559){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$D$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{positron-sum-exterior.pdf}}%
    \put(-3.64194691,4.49511291){\color[rgb]{0.62745098,0.17254902,0.17254902}\rotatebox{9.4525485}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$J,k$}\end{tabular}}}}}%
    \put(-3.73984851,4.37653819){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(b)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{positron-sum-exterior.pdf}}%
    \put(-4.03706086,4.19260298){\color[rgb]{0.62745098,0.17254902,0.17254902}\rotatebox{9.4525485}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$J,k$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{positron-sum-exterior.pdf}}%
    \put(-4.12353408,4.06117639){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(d)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{positron-sum-exterior.pdf}}%
    \put(-3.6411834,4.19260299){\color[rgb]{0.62745098,0.17254902,0.17254902}\rotatebox{9.4525485}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize$J,k$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{positron-sum-exterior.pdf}}%
    \put(-3.73984851,4.06117639){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(e)}\end{tabular}}}}%
    \put(-3.29030337,4.13265804){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$0$}\end{tabular}}}}%
    \put(-3.68847712,4.12804984){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$0$}\end{tabular}}}}%
    \put(-4.08970901,4.13107665){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$0$}\end{tabular}}}}%
    \put(-3.27662735,4.43385546){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$0$}\end{tabular}}}}%
    \put(-3.30788377,4.06117639){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(f)}\end{tabular}}}}%
    \put(-3.31688697,3.79251151){\color[rgb]{0.17254902,0.35294118,0.62745098}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{positron-sum-exterior.pdf}}%
    \put(-3.92954864,3.86796651){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$J,k$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{positron-sum-exterior.pdf}}%
    \put(-4.05364097,3.86796651){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$J,k$}\end{tabular}}}}%
    \put(-3.94487755,3.79252306){\color[rgb]{0.17254902,0.35294118,0.62745098}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$2k$}\end{tabular}}}}%
    \put(-4.05661363,3.79252306){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$2k$}\end{tabular}}}}%
    \put(-4.08382661,3.64809919){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$2k$}\end{tabular}}}}%
    \put(-3.39603366,3.88552167){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\footnotesize$2k$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{positron-sum-exterior.pdf}}%
    \put(-3.98810434,3.74555433){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(g)}\end{tabular}}}}%
    \put(-3.38793358,3.74511596){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(h)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{positron-sum-exterior.pdf}}%
    \put(-3.98707534,3.59366526){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$J$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{positron-sum-exterior.pdf}}%
    \put(-3.99501299,3.48054756){\color[rgb]{0.17254902,0.35294118,0.62745098}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$0$}\end{tabular}}}}%
    \put(-4.07604645,3.59366526){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$J$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{positron-sum-exterior.pdf}}%
    \put(-3.98830772,3.41474489){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(i)}\end{tabular}}}}%
    \put(-3.38555072,3.41328027){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(j)}\end{tabular}}}}%
    \put(-3.30788377,4.37653819){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\footnotesize(c)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{positron-sum-exterior.pdf}}%
    \put(-3.47415056,3.5936661){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$J$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{positron-sum-exterior.pdf}}%
    \put(-3.38508697,3.5936661){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small$J$}\end{tabular}}}}%
    \put(-3.4881187,3.64809919){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}{\small$2k$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{positron-sum-exterior.pdf}}%
  \end{picture}%
\endgroup%

